Overcoming slow Kolmogorov width decay in parametric optimal control via neural network surrogates

In this paper we deal with parametric, linear-quadratic optimal control problems in which the solution can be uniquely characterized by the optimal final time adjoint state. As a motivating example, we establish theoretical results showing that for distributed control of the heat equation, the manifold of final time adjoints over the parameter space exhibits a slow decay of its Kolmogorov width if this was already the case for the parameter-dependent target states. Traditional linear reduced-order models would thus require a large reduced space in order to guarantee a sufficient accuracy, making them inefficient in this application. To overcome the limitation of linear models, we discuss a nonlinear surrogate based on U-Nets that maps parametric fields to approximate final time adjoints. We show that a suitable a posteriori error estimator remains applicable to the U-Net approximation and can be used to certify the surrogate results. Through two extensive numerical experiments, we show the potential of the U-Net surrogate and compare it with several linear and nonlinear methods from the literature. The results show that the U-Net consistently achieves the highest accuracy among the methods considered while requiring significantly fewer training samples.

==> data/ball_interface_joint_square/scaling_curve.dat <==
n unet_mean unet_std param_dec_mean param_dec_std pod_proj_mean pod_proj_std pod_rb_rom_mean pod_rb_rom_std greedy_proj_mean greedy_proj_std greedy_rb_rom_mean greedy_rb_rom_std cnn_ae_rom_mean cnn_ae_rom_std mlp_ae_rom_mean mlp_ae_rom_std cnn_ae_mean cnn_ae_std mlp_ae_mean mlp_ae_std
100 0.05705057489906988 0.0 0.7601349599347089 0.0 nan nan nan nan 0.8106184730186022 0.0 0.8603331730635894 0.0 0.8583558148443008 0.0 nan nan 0.8474300111667907 0.0 nan nan
200 0.03277977066448556 0.0 0.5786439264870638 0.0 nan nan nan nan 0.8086670603942533 0.0 0.8538169088863178 0.0 0.6482132983233022 0.0 nan nan 0.6470382314617862 0.0 nan nan
500 0.017262354145294128 0.0 0.4457999702527276 0.0 nan nan nan nan 0.8190781078997317 0.0 0.8661712629749733 0.0 0.504733589916306 0.0 nan nan 0.47140563038522343 0.0 nan nan
1000 0.011901043767681618 0.0 0.38235199016762805 0.0 nan nan nan nan 0.8588462018241504 0.0 0.9060284569193803 0.0 0.42872418971210474 0.0 nan nan 0.4005822589915367 0.0 nan nan


==> data/rect_full/scaling_curve.dat <==
n unet_mean unet_std param_dec_mean param_dec_std pod_proj_mean pod_proj_std pod_rb_rom_mean pod_rb_rom_std greedy_proj_mean greedy_proj_std greedy_rb_rom_mean greedy_rb_rom_std cnn_ae_rom_mean cnn_ae_rom_std mlp_ae_rom_mean mlp_ae_rom_std cnn_ae_mean cnn_ae_std mlp_ae_mean mlp_ae_std
100 0.0005890160099577458 0.0 0.6604629322438959 0.0 nan nan nan nan 0.6904041633025615 0.0 0.7156516493917188 0.0 0.5583169355861227 0.0 nan nan 0.5121640285377661 0.0 nan nan
200 0.0002858849645793483 0.0 0.5279310012969778 0.0 nan nan nan nan 0.6972811610594059 0.0 0.7216847115852457 0.0 0.4227590322455193 0.0 nan nan 0.30822074153190215 0.0 nan nan
500 0.00018204932235651493 0.0 0.3959145438347237 0.0 nan nan nan nan 0.6927221280424383 0.0 0.7147017293703591 0.0 0.2813979495226879 0.0 nan nan 0.10129157956504933 0.0 nan nan
1000 0.00012059987880822723 0.0 0.3250050841875046 0.0 nan nan nan nan 0.708047983442968 0.0 0.7342844418269071 0.0 0.2763983345256059 0.0 nan nan 0.033990704375021635 0.0 nan nan


==> figures/ball_interface_joint_square/_mu208_info.txt <==
setup: ball_interface_joint_square
index: 208
mu: [0.6416 0.6476 0.5066]
M: 1000.0
R: 0.1
N: 64  nt: 400  scheme: bdf2
phi_rel (this sample): 6.1881e-03
phi range (FOM+U-Net): [-5.3113e+02, 4.2587e+02]
xT target range: [0.0000e+00, 1.0000e+00]
xT recovered range (FOM+U-Net): [-7.3649e-03, 9.7820e-01]
err max: 2.9172e+00
kappa range: [1.0000e+00, 1.0000e+01]


==> figures/ball_interface_joint_square/_mu718_info.txt <==
setup: ball_interface_joint_square
index: 718
mu: [0.5747 0.3731 0.7489]
M: 1000.0
R: 0.1
N: 64  nt: 400  scheme: bdf2
phi_rel (this sample): 4.8791e-02
phi range (FOM+U-Net): [-6.4035e+02, 5.2779e+02]
xT target range: [0.0000e+00, 1.0000e+00]
xT recovered range (FOM+U-Net): [-2.0527e-03, 1.3414e+00]
err max: 3.3227e+01
kappa range: [1.0000e+00, 1.0000e+01]


==> figures/ball_interface_joint_square/_mu873_info.txt <==
setup: ball_interface_joint_square
index: 873
mu: [0.6708 0.4508 0.5183]
M: 1000.0
R: 0.1
N: 64  nt: 400  scheme: bdf2
phi_rel (this sample): 4.6359e-03
phi range (FOM+U-Net): [-3.1888e+02, 2.8687e+02]
xT target range: [0.0000e+00, 1.0000e+00]
xT recovered range (FOM+U-Net): [-8.0162e-04, 1.0005e+00]
err max: 1.9951e+00
kappa range: [1.0000e+00, 1.0000e+01]

